Recombination of hot ionized nebulae: The old planetary nebula around V4334 Sgr (Sakurai's star)

After becoming ionized, low-density astrophysical plasmas will begin a process of slow recombination. Models for this still have significant uncertainties. The recombination cannot normally be observed in isolation, because the ionization follows the evolutionary time scale of the ionizing source. Laboratory experiments are unable to reach the appropriate conditions because of the required very long time scales. The extended nebula around the very late helium flash (VLTP) star V4334 Sgr provides a unique laboratory for this kind of study. The sudden loss of the ionizing UV radiation after the VLTP event has allowed the nebula to recombine free from other influences. More than 290 long slit spectra taken with FORS1/2 at the ESO VLT between 2007 and 2022 are used to follow the time evolution of lines of H, He, N, S, O, Ar. Hydrogen and helium lines, representing most of the ionized mass, do not show significant changes. A small increase is seen in [N II] (+2.8 %/yr; significance 2.7 sigma), while we see a decrease in [O III] (-1.96 %/yr; 2.0 sigma). The [S II] lines show a change of +3.0 %/yr; 1.6 sigma). The lines of [S III] and of Ar III] show no significant change. For [S III], the measurement differs from the predicted decrease by 4.5 sigma. A possible explanation is that the fraction of [S IV] and higher is larger than expected. Such an effect could provide a potential solution for the sulfur anomaly in planetary nebulae.

==> First_Answer.txt <==
Dear reviewer,
first of all we like to thank for the fast response.


> This paper uses a set of FORS spectra of the old nebula around V4334 Sgr, obtained over a 15-year period, to try to detect the 
> variation in some of the emission lines. The result is a marginal detection (even for the best case there is no detection at 
> 3-sigma) of the evolution of some atoms. As such, this may be considered for publication. The paper is in its present shape is, 
> however, very hard to follow and incomplete. Some assumptions need to be validated. I would therefore recommend that major revisions 
> are made. It would also be useful if the English of the paper was more carefully checked. For now, there are repetitions of words, 
> sentences without verbs, and wrong spellings.
> 
> 1. The introduction is definitively too long and too vague. It is also very hard to follow, and it is not clear what is the point of 
> it. It certainly does not introduce the paper. The object of study, V4334 Sgr, seems introduced on p. 2, l. 77, without any 
> background and the reader has really to guess what it makes there. Similarly, the words "our target" are mentioned (twice), but the 
> reader is left trying to guess what this target is. Admittedly, one can make such a guess, but this is not a service to the reader. 
> As a sidenote, there are way too many "however" here! The introduction should thus be extensively reduced and rewritten to really 
> introduce the topic.
> 2. Similarly, the aim of Sec. 2 is unclear. Some "potential targets" are introduced, but they aren't considered anymore later. The 
> whole part of this section until l. 235 on page 3 should be removed.
> 3. On p.3, l. 255, "our data set" is introduced, but this not yet defined, as this comes only in Section 3! This illustrates the 
> lack of an apparent logical structure in the paper.

We completely restructured chapters 1 and 2 to solve these three first points together.

> 4. I am puzzled that a difference in B-V of 1.4 to 1.7 could explain an extinction Av > 22.5m. Is this really correct? (p. 4, l. 261)

Thanks for pointing out this - that's a transfer error from the notes. We do not know how that could happen. An unforgivable error.
The color 1.4 is that with emission lines. Moreover there was an error in the Rv / E(B-V) translation.

> 5. Section 3 starts (l. 288) with "the data"! Surely, one should introduce this first.

We added a phrase before that section - however the reconstructed introduction also focuses more on our data now.

> 6. The FORS manual should perhaps not be in the reference, but a link to it should be given (l. 305). Idem for the ESO FORS pipeline 
> manual (l. 330).

We added additionally the the URLs and the ESO document number as they are currently valid. However, our 
experience with ESO is, that they change locations at the homepage extremely often. There even the navigation 
from the homepage on changes (confusing often). Thus we had not given URLs for them before. 
Too often one encounters papers where the URLs are not working after only a few years (or less) anymore. 
We hope, that the document numbers make them 'searchable' (e.g. via Google) after such changes by ESO.

> 7. L. 332: "the further manual steps..." Which ones? Please describe in detail what was done.
> 8. L. 335: "Thus the corrections were small normally." I am not sure what the "normally" means here, but most importantly, which 
> corrections are meant here? And was a LADC not used? So does the airmass really matter? Please detail.
> 9. L. 341: please explain how the zero points were checked and what are the differences. Do they matter?
> 10. Were the data obtained in photometric conditions? In clear conditions? Under clouds? Please mention this. How will this affect 
> the results? How is this mitigated?

The proposal asked for "Clear" - the logs claim always at least "Clear" conditions. 
However the processing, assuming that the field stars are constant, showed some 
variations during the sample - thus the extensive post-calibration was done to remove any 
measurable effect/remnant. A handfull spectra was completely rejected finally.
We have extended the complete data handling section to give the details now.

> 11. L. 369: Where are the stars crossing the nebula? Please show an image as these are not visible on Fig. 1.

We replaced the image by a new one showing the PN also before the removal of the stars. 
Moreover at this sentence a reference for Fig 1 and the spectra comparisons in (new) Fig. 4 is added.

> 12. You should mention how many spectra were obtained with a given grism. What was the signal-to-noise ratio of these spectra? An 
> example of spectra for each prism should be given.

A bit hard to define a S/N ratio in emission line spectra. The peak always was [O III] with several hundred / pixel 
- finally integrated along the slit a S/N of a few thousand. 
However, due to the integration along the slit the photon noise never is the limit. Also not for weak lines.
The systematic errors dominate such kind of investigations.
We also did not take care a lot about sky emission reduction in regions without lines of interest. 
Thus a plot of the whole spectrum would give a wrong impression about the quality, being noisy e.g. 
between 5100 and 5700 A and especially at the OH line forest between 6800 and 9000 A 
(except the nearly OH line free window around the Ar III line). 
We thus preferred to give more details about the individual errors of the PN lines instead.

> 12a. Similarly, Fig. 3 should be extended to show all the values over the years, so that the reader can understand the changes. 

I am not sure If I understood it properly - we speak about 200 spectra only in the [N II] line already. 
I changed (on remark 14 below) the Fig. 5 (old #3)  which was originally only intended (as described before) to show the masks. 
It now shows ONE set of 16 spectra taken by ONE GRISM from the year 2010 and the derived mean 
(same year as before showing before only a single one without the mean). 
That gives an impression how the variations are and where thus the sigma values for a data set of each year comes from.

We thought about to add an additional figure just before the discussion of the results (there as it would be presenting the final 
input for the statistical handling) showing the evolution of these annual mean spectra for the NII line 
(20 mean spectra spread over the 16 years). However, as the whole variation is only 2.78 percent per year
they built again only a "cloud" of lines overlaying each other. 
There do not exist 20 different linestyles and colors combinations which makes them capable of being differentiated.  
It is impossible to get a decent "by eye impression" from graphical overlays of these spectra. 
Even a 3D presentation like in https://stellartrip.net/wp-content/uploads/2021/08/spec_3d_python-1148x574.jpg 
did not really give a decent impression. We thus dropped that idea.

> In 
> the appendix, this should then be done for all the lines.

We have 11 spectral lines (graphs like fig 3) from 237 spectra over the 12 years of observations 
- the sample makes > 2600 plots! 
even grouping (e.g. the 3 of each OB taken directly after each other to one) still makes something > 900. 
Then plotting e.g. 3x4 tiny panels per page we end up in nearly 80 pages.
As mentioned above these plots will not give a decent optically identified difference.

> 13. A major drawback of the method is that it is necessary to correct for slit losses. The text refers to the appendix of a Master 
> thesis to know what the correction factors are. Although it makes sense not to provide the full list here, at the very least there 
> should be a mention of the order of magnitude of these corrections, how many spectra are affected by a given range, and how this 
> affects the results.

Luckily the national libraries of Austria and Germany guarantee now permanent serving links for such documents. 
We added those "resolver links" (they are similar to the dox.org resolver service - however apply also for these 
documents not having a DOI number) to the references.
Thus the tables are now fully online permanently available. 
For the reader here the (new) figure 2 additionally now gives histograms with the distribution/frequencies 
of all relevant parameters derived and used for the correction algorithm.
The new figure 3 shows the slit preview and the thus picked stars (from Chip 1) for the flux corrections. 
Intentionally not the brightest stars, but the best centered ones were taken.
As every star has a few hundred pixels which can be integrated along its continuum, photon noise never 
is an issue.

> 14. In the caption of Fig. 3, on my printer, there were no green regions. In any case, it may be useful to use a colour scheme that 
> is appropriate to colour-blind people.

We use gray area and markers/arrows instead now - it is Fig 5 now

> 15. L. 389: "we assume these variations... ". So, what are the consequences? Does it mean we can ignore these? Why?
> What are the levels of these variations?

We added several sentences about how we derived sigma_i - The photon noise (and thus individual S/N ratio of the 
spectra) is not contributing to the error budget in this investigation.
In case of independent data points, the error of a mean value is smaller than the variance of the individual measurements. 
For statistics of independent events, this scales with 1/sqrt(n), where n is the Number of individual data points. 
Thus, our error in the different years would be smaller by a factor of 2 to 4. But we are dominated by 
systematic error, not statistical error. Therefore, Thus this assumption may not hold and this approach might be too optimistic.
We assume thus no further reduction -- that this is the most conservative 
estimator for the statistical handling.

> 16. Eq. (2): why is a linear relation justified? Should it not be an exponential one, as in Eq. (7)?

We are in such a small part of an exponential with long scales, that the curvature introduced by the exponential is 
statistically not significant. Thus we used the Taylor expansion of this first part of an exponential. 
That is numerically very stable. We noted that more clearly in the text now. A quick Likelihood test gave the 
result, that more free parameters worsens the result as one parameter cannot be derived unambiguously. 

> 17. Instead of using c in the equation, would it not make sense to use its inverse, which has the dimension of time?

Might look more direct / user friendly. Possible a "Change per Year" like it is now, is also not so unusual.
Numerically it would be not useful:
We vary this parameter in the commonly used Levenberg-Marquardt technique - if using a k := 1/c in the Gaussian error propagation 
used there the k^(-1) generates a quadratic reverse term k^(-2) by the partial differential in the error propagation
and thus not even necessarily runs (numerically) into the absolute minimum,  but might be stuck in a local relative minimum. 
We thus kept it in the units of relative change/year.

> 18. I could not find anywhere how d_i is computed. Is it the sum of the flux outside of the marked areas? 
> It should be defined and 
> some order of magnitude given, as well as for sigma_i. 

The d_i values are the integrated line fluxes - annual means within the unmasked part of one line and one type 
(Infrared or visual GRISM) of data. We extended the description at the end of the DATA section additionally 
to the short one we had before in the first sentence of section RESULTS. The sigma_i are the rms values. 
The used data are given in a new table in the appendix. As described, as we are interested in relative 
tendencies only the data is normalized at the mean epoch 2012.45 - As the stellar contribution regions
are masked to avoid contamination, and as the low signal limit at the outskirt changes from the weak lines 
like He I to the strong ones like O III the integrated sky region stayed only constant for one line, but not 
between different lines. Thus we avoided to give values in physical units as they give a wrong impression and
my be erroneously used as integrated intensities of the lines themselves for other purposes: e.g. statistical 
distance methods for PNe with the formulas in Frew et al. 2016 - as they represent only a fraction of the 
nebula that would lead to underestimating fluxes and thus overestimating distances. As the outer limits vary
from line to line due to the noise limits, even line ratios should not be created from those values.


> 19. L. 430: I am afraid I do not understand what is means that "because sigma_i vary strongly, a standard regression does not 
> apply." Please explain.

In fact the lower part of equation 2 is the definition of Xi^2 if sigma = \sqrt(m_i) - the case of a Poisson 
distribution. It is still the same, if is somehow scaled up or down - sigma \approx f \times \sqrt(M-i) 
with f a nearly constant factor. However, if the errors are sometimes high above the average error and very 
inhomogeneous (see e.g. our He I line) normal regression algorithm does not lead to the solution with the 
smallest Chi^2 respectively larges Likelihood number. York (1966) showed that already - to our knowledge 
for the first time - but we are certainly not complete in the overview of the math literature - possibly 
someone investigated it earlier already. At least York do not mention it and is the mostly cited reference 
with that respect. There are many investigations looking on the stability of the York solution in literature. 
Very extensive it is done in the series of papers from 2012 to 2021 by Tellinghuisen. 
The more recent and (free) available one - the 2020 - we cited already. Recent other studies we found 
are e.g. Giordano, & Iavernaro (2022, Math. Meth. in the Applied Science, DOI: 10.1002/mma.7197)
 Malengo & Pennecchi (2013, DOI:10.1088/0026-1394/50/6/654 - about the INRIMI regression tool) 
- we cite those investigations as well now.
 
> 20. L. 441: What is the inclination parameter? This isn't defined before, is it? Later, it seems to mean the relative change per 
> year. So, this is c? Why then use a different name?

sorry - yes - we changed it.

> 21. What is n_i in Eq. (3)?

Sorry - the normalization value is only ONE in a data set (as defined in the sentence behind Equ. 2) 
- thus only $n$ without index in Equs 3 and 4 - changed now. 

> 22. Quite surprisingly, the results are not presented! Only the figure 6 is shown. A brief description of the results should be given!

We added a paragraph at the end of the results section just before the discussion itself.

> 23. As shown by Table 2, none of the results are significant, at a level of 3-sigma or more. This should be stressed, also in the 
> conclusions, where it may be needed to tone down the first sentence.

sentence "scaled down"

> 24. The values in Table 3 are surely not in percent. They should be multiplied by 100 for this.

Sorry - a mistake - corrected.



